An Efficient Algorithm for Bayesian Nearest Neighbours

K-Nearest Neighbours (k-NN) is a popular classification and regression algorithm, yet one of its main limitations is the difficulty in choosing the number of neighbours. We present a Bayesian algorithm to compute the posterior probability distribution for k given a target point within a data-set, efficiently and without the use of Markov Chain Monte Carlo (MCMC) methods or simulation - alongside an exact solution for distributions within the exponential family. The central idea is that data points around our target are generated by the same probability distribution, extending outwards over the appropriate, though unknown, number of neighbours. Once the data is projected onto a distance metric of choice, we can transform the choice of k into a change-point detection problem, for which there is an efficient solution: we recursively compute the probability of the last change-point as we move towards our target, and thus de facto compute the posterior probability distribution over k. Applying this approach to both a classification and a regression UCI data-sets, we compare favourably and, most importantly, by removing the need for simulation, we are able to compute the posterior probability of k exactly and rapidly. As an example, the computational time for the Ripley data-set is a few milliseconds compared to a few hours when using a MCMC approach.

==> MaxProbability.dat <==
%auto-ignore
3.221	0.007752887
2.924	0.0077241
1.025	0.238162992
1.931	0.154609917
0.162	0.278251472
2.198	0.073141453
0.778	0.175397579
1.355	0.170832796
1.642	0.121184633
0.916	0.164960373
0.178	0.325885235
10.397	1.43765E-10
5.772	6.96993E-05
2.433	0.088675645
0.925	0.159372667
0.318	0.140108242
0.049	0.163431718
1.898	0.073077848
3.685	0.012516719
3.626	0.004625041
9.18	1.61495E-14
0.525	0.29898257
1.712	0.101552436
0.358	0.225972945
0.546	0.1622852
1.509	0.074300322
6.749	1.02115E-07
1.552	0.216360344
1.444	0.15316033
1.504	0.144956729
1.634	0.18537583
1.855	0.086190958
4.422	0.0027266
0.322	0.217158017
1.317	0.159423675
1.045	0.1967975
3.445	0.002062307
0.98	0.309165051
1.75	0.116633353
5.122	3.87833E-05
0.431	0.38053771
1.741	0.106268114
1.872	0.092438659
0.988	0.239198865
3.114	0.012609686
1.283	0.103189312
1.007	0.269582719
2.113	0.128330027
3.777	0.002943488
3.674	0.012653138
5.866	5.34994E-05
1.701	0.034664125
1.409	0.173765255
3.649	0.001070703
2.286	0.039554334
5.62	0.00010555
6.242	1.07907E-06
0.806	0.338283831
7.455	2.93265E-07
3.05	0.037536556
0.156	0.357678765
2.5	0.015212163
1.559	0.215143507
9.551	4.03377E-14
5.577	5.9401E-07
0.887	0.099148158
2.113	0.053689383
1.985	0.147013626
1.55	0.216581145
6.808	4.51414E-05
3.053	0.016702782
1.9	0.129851992
5.159	1.02805E-05
2.032	0.099059956
0.208	0.332196041
6.818	2.66238E-06
6.209	2.22215E-05
0.907	0.273563913
1.391	0.096540758
5.166	0.023771688
0.454	0.143418263
0.605	0.353355729
0.414	0.17487917
0.467	0.370863948
0.599	0.100816827
0.595	0.335437376
1.596	0.116384024
7.764	8.8744E-08
1.071	0.201283685
2.581	0.009207379
0.552	0.359712564
1.807	0.075736126
0.398	0.375502556
0.272	0.380693763
12.312	7.47394E-18
1.047	0.24027288
0.911	0.323149569
0.768	0.183928166
0.809	0.338135019
0.44	0.194693257
1.965	0.0377315
13.807	6.76998E-27
0.89	0.098056641
7.449	9.28677E-08
2.459	0.085843449
16.067	1.29881E-29
2.794	0.054139567
4.333	0.002564197
1.128	0.240729833
0.362	0.169953569
0.794	0.166193917
2.734	0.031781211
1.149	0.255891948
2.862	0.011030733
0.939	0.118168938
0.489	0.360959325
0.958	0.058001292
0.116	0.167939749
0.384	0.329354698
2.014	0.142363732
4.123	0.00043984
0.101	0.395225022
2.838	0.009346531
0.376	0.176241512
2.222	0.034766187
4.622	0.00028636
2.799	0.006666502
1.394	0.201350119
4.169	0.000369186
2.301	0.042199791
2.397	0.09242387
0.485	0.349053526
4.687	0.000124287
5.704	1.93876E-06
2.41	0.091247471
1.365	0.163524901
3.847	0.007672368
1.799	0.090687114
11.164	1.80711E-17
0.105	0.392424938
4.102	0.01020426
1.683	0.112599275
0.929	0.26981466
0.449	0.367721287
2.752	0.030516126
5.12	0.008613884
11.751	6.11574E-15
1.281	0.188495716
0.414	0.370537732
0.764	0.320401622
2.661	0.023820231
5.109	5.95747E-05
0.544	0.339357892
3.247	0.033381614
7.295	3.8491E-06
14.907	1.19816E-25
0.327	0.375314852
1.351	0.227446553
7.294	6.67644E-07
3.251	0.002950384
13.245	1.74039E-20
5.213	0.000399547
3.35	0.028574802
7.467	7.40319E-06
2.669	0.026762062
0.207	0.213978444
8.28	1.08382E-08
0.51	0.365623925
2.132	0.125722271
0.036	0.394143588
4.763	8.37085E-05
0.46	0.324798594
2.309	0.102894612
0.229	0.350575216
0.604	0.241014062
0.957	0.2074448
1.015	0.207610822
1.055	0.245013982
2.241	0.075703567
7.605	1.65387E-07
1.802	0.199883616
4.545	0.002095695
2.712	0.01128264
2.341	0.029463885
9.09	3.03588E-10
2.875	0.009724955
7.131	9.76355E-07
4.533	0.000547275
3.058	0.011844283
1.1	0.105513117
1.33	0.199929595
2.454	0.079456149
0.497	0.374677359
1.536	0.133236438
2.221	0.014972951
3.063	0.001982335
1.58	0.211472566
2.603	0.024840497
2.026	0.140627602
2.174	0.081792478

==> RipleyTest.dat <==
x     y      label
-0.631997027	0.251952852	b
-1.041375608	0.328508085	b
-0.77360576	0.690750778	b
-0.606211523	0.175677956	b
-0.539409005	0.376744239	b
-0.822600536	0.1758742	b
-0.968763299	0.296070217	b
-0.943714771	-0.180633309	b
-0.77199493	0.476344773	b
-0.718952712	0.090457675	b
-0.85363798	0.644010559	b
-0.792923186	0.531235891	b
-0.539520701	0.447837856	b
-0.540093447	0.551067215	b
-0.86147285	0.287352652	b
-0.80303123	0.228632039	b
-0.770683778	0.482733051	b
-0.962520756	0.367759881	b
-0.681960494	0.495354977	b
-0.433007837	0.213645636	b
-0.696425307	0.315194495	b
-0.355766886	0.269794553	b
-0.547898136	0.277054714	b
-0.33683164	0.293614869	b
-0.799663889	0.292931173	b
-0.896295454	0.286916469	b
-0.780012402	0.038437662	b
-0.853938355	0.198423604	b
-0.82402827	0.295231859	b
-0.901075546	0.321018371	b
-0.55671872	0.358145252	b
-0.871004652	0.258992681	b
-0.800820459	0.363123198	b
-0.759409251	0.366156047	b
-0.699003238	0.417050087	b
-0.77526809	0.306716684	b
-0.893576947	-0.096908084	b
-0.66557175	0.365820514	b
-0.284857192	0.307321395	b
-0.741374392	0.298498149	b
-0.767733049	0.245811163	b
-0.892190952	0.201459901	b
-0.779306345	0.319092986	b
-0.731730651	0.05599255	b
-0.985902178	0.162020997	b
-0.573762197	0.059676643	b
-0.641425285	0.333730563	b
-1.011976425	0.344692082	b
-0.749218489	0.185148533	b
-0.661140507	0.136840396	b
-0.860077357	0.218917745	b
-0.540329548	0.387396621	b
-0.592092859	0.447510299	b
-0.775966325	0.403399745	b
-0.590055695	0.466004783	b
-0.867516891	-0.137491677	b
-0.74628304	0.256242513	b
-0.849687489	0.315466589	b
-0.700854929	0.518361424	b
-0.912092992	0.407980138	b
-0.980330108	0.299281948	b
-0.744408938	0.203087089	b
-0.650765709	0.412200546	b
-0.923680439	0.449453255	b
-0.604170665	0.326156917	b
-0.735903002	0.655288145	b
-0.963376987	0.249000843	b
-0.843491783	0.345421521	b
-0.643607616	0.513819006	b
-0.654762824	0.562181098	b
-0.426980732	0.282178155	b
-0.716946447	0.122102049	b
-0.77532879	0.498892271	b
-0.516878864	0.182337108	b
-0.952125366	0.298280511	b
-0.640289822	0.435762487	b
-0.553968009	0.538960351	b
-0.723017513	0.256182935	b
-0.65880524	0.269147489	b
-0.814096964	0.228304066	b
-0.464552773	0.218324319	b
-0.564517221	0.196511498	b
-0.996637001	0.209223029	b
-0.815950989	0.23596682	b
-0.658898181	0.031828081	b
-0.667763995	0.428833798	b
-0.526626592	0.418687316	b
-0.923935948	0.530254142	b
-0.909973792	0.451785093	b
-0.410551229	0.252159645	b
-0.59586137	0.400288539	b
-0.366146922	-0.036140226	b
-0.46206444	0.230673805	b
-0.969828933	0.155360193	b
-0.704392096	0.238984335	b
-0.557037265	0.314190393	b
-0.841225771	0.577095745	b
-0.671104208	0.361767035	b
-0.503286446	0.566417412	b
-0.950325858	0.078493347	b
-0.831561973	0.143581661	b
-0.67581312	0.31930825	b
-0.793021028	0.118140919	b
-0.848627588	0.082762982	b
-0.820269797	0.395714263	b
-0.73544413	0.266138774	b
-0.546953839	0.473748255	b
-0.338346632	0.24242686	b
-0.408676218	0.374918252	b
-0.535045557	0.118043648	b
-0.760932705	0.41624553	b
-0.459705697	0.186931282	b
-0.58220547	0.271991191	b
-0.515677444	0.184242721	b
-0.694881314	0.38184098	b
-0.673504588	0.296239478	b
-0.387447545	0.080890693	b
-0.596036129	0.184974829	b
-0.509344933	0.290033636	b
-0.883742635	0.614943083	b
-0.664372536	0.423940859	b
-0.841007867	0.290327096	b
-0.925124882	0.604748154	b
-0.894120137	0.157169952	b
-1.017873059	0.148721295	b
-0.582528753	0.184940557	b
-0.646573229	0.609447746	b
-0.897329196	0.532091737	b
-0.726508681	0.181867205	b
-0.46501686	0.285520226	b
-0.514352969	0.156961029	b
-0.739246011	0.408845252	b
-0.537049319	0.30741718	b
-0.663217181	0.241275721	b
-0.923407832	0.492249753	b
-0.871900824	0.191786697	b
-0.574764695	0.216699985	b
-0.717491428	0.169911784	b
-0.778723382	0.417127421	b
-0.732183039	0.611673182	b
-0.672451661	0.29033039	b
-0.392906014	0.314507904	b
-0.821496561	0.383502471	b
-0.734149425	0.138366727	b
-0.44164984	0.131552989	b
-0.756729286	0.140926608	b
-0.985271855	0.307051129	b
-0.871470989	0.409534472	b
-0.843814454	0.508797861	b
-0.617659001	0.067340392	b
-0.643774042	0.386072579	b
-0.402555368	0.204385656	b
-0.846296983	0.277152491	b
-1.048542317	0.338822747	b
-0.458583969	0.42073938	b
-0.852040552	0.307281614	b
-0.799795307	0.309430762	b
-0.616474678	0.25295251	b
-0.734362749	0.131915653	b
-0.691690351	0.272750414	b
-0.837139722	0.269171931	b
-0.809142202	0.441901584	b
-0.743520251	0.247417602	b
-0.66065023	-0.028489077	b
-0.594815839	0.109164679	b
-0.597128033	-0.037465241	b
-0.877566913	0.304297059	b
-0.69984055	0.167126769	b
-0.921420258	-0.06984429	b
-0.765371773	0.596974416	b
-0.523434825	-0.064742897	b
-0.656387744	0.012460495	b
-1.03696764	0.141450813	b
-0.715165192	0.217239838	b
-0.625684541	0.32012245	b
-0.756699924	0.174518616	b
-0.747858131	0.569994813	b
-0.67969067	0.438410861	b
-0.612004202	-0.134269826	b
-0.647906789	0.239638558	b
-0.691066413	0.255635309	b
-0.85107279	0.474955936	b
-0.675112764	0.550169559	b
-0.892075711	0.064132978	b
-0.837051482	0.408050507	b
-0.642774716	0.163487304	b
-0.961405831	0.588207922	b
-0.927798777	0.072240031	b
-0.751800726	0.409258566	b
-0.692838235	0.171715163	b
-0.80534103	0.064157327	b
-0.694804098	0.268655402	b
-0.703943931	0.476730183	b
-0.82238	0.268404036	b
-0.565082539	0.327015498	b
-0.567758798	0.207116645	b
-0.916357511	0.236124996	b
-0.430182548	0.268033748	b
-0.724181702	0.625763803	b
-0.632645741	0.522382761	b
-0.850972862	0.345168936	b
-0.693161871	0.100244402	b
-0.60969102	0.501872186	b
-0.710406768	0.01518024	b
-1.055052036	0.51783314	b
-0.705661024	0.220694983	b
-0.621276063	0.167382599	b
-0.633922642	0.390701059	b
-0.613423246	0.26613495	b
-0.989565379	0.16669358	b
-0.923580375	0.412606504	b
-0.691421356	0.006339557	b
-0.930040388	0.240533824	b
-0.889581095	0.426760653	b
-1.031412255	0.482277646	b
-0.627721178	0.243813111	b
-0.701394895	0.46235601	b
-0.829380326	0.487867261	b
-0.616674472	0.058254182	b
-0.612200851	0.121715064	b
-0.528139634	0.449962538	b
-0.649202842	0.263909873	b
-0.655384302	0.225793561	b
-0.75008524	0.119545244	b
-0.471920626	0.278830975	b
-0.87170126	0.240570129	b
-0.730197977	0.295504781	b
-0.219905912	0.315052974	b
-0.620676222	0.046383576	b
-0.657830687	0.265899761	b
-0.734794644	0.365235616	b
-0.772673638	0.355477724	b
-0.475352116	0.279850946	b
-0.529626406	0.091067609	b
-0.938694493	0.324275071	b
-0.730846476	0.642803364	b
-0.723706354	-0.017999841	b
0.448754392	0.015050386	b
-0.979569099	-0.003034376	b
0.316786631	0.252917817	b
0.229597046	0.067681573	b
-0.077907282	0.245842052	b
0.197949376	0.310003887	b
0.270601003	0.260199166	b
0.154718993	0.040306842	b
-0.005611276	0.223658499	b
0.516192043	0.258256258	b
0.086615547	0.138482814	b
0.13187066	0.40225536	b
0.365076313	-0.001956641	b
0.198645891	0.047611642	b
-0.023498655	0.379919943	b
0.270452263	0.360309566	b
0.048404642	-0.037865268	b
0.388419733	0.321931614	b
0.481432232	0.326027716	b
0.389941424	0.309223343	b
0.336909893	0.176262915	b
-0.020439631	0.132155124	b
0.24686524	0.5327004	b
0.048115168	0.104763308	b
0.284816331	-0.048775617	b
0.529166911	0.285314795	b
0.323888259	0.192358455	b
0.349208427	0.063167392	b
0.136145272	0.223509762	b
-0.075979803	0.312196126	b
0.321213977	0.101190083	b
0.303365953	0.286689359	b
0.317894059	0.110578558	b
0.086777443	0.397316175	b
0.202260475	0.212061643	b
0.330555298	-0.018831347	b
0.429043775	0.183967494	b
0.24481459	-0.03343489	b
0.340412789	0.23747421	b
0.206306313	0.348957865	b
0.424417864	0.321954582	b
0.381833239	0.085809636	b
0.627597689	0.472188745	b
0.382064022	0.123295299	b
0.091614953	0.309132098	b
0.270244718	0.361936451	b
0.254900382	0.410220018	b
0.127928396	0.368238186	b
0.399192895	0.120050819	b
0.25952339	0.124427489	b
0.417004689	0.3008059	b
0.346581338	0.283479475	b
0.127369504	0.32173205	b
0.748854615	0.246812787	b
0.528722462	0.227075837	b
0.286029472	0.21564345	b
0.142578461	0.112955825	b
0.282764909	0.091628143	b
0.11916522	0.239567886	b
0.160442893	0.455259044	b
0.244772936	0.014906673	b
0.4540673	0.332582882	b
0.198824819	0.476017542	b
-0.111365306	0.079756044	b
0.595468169	0.162120124	b
0.085627364	0.315262031	b
0.359673625	0.364504393	b
0.465261497	0.123331422	b
0.111822093	0.296370162	b
0.470888018	0.285556829	b
0.393262912	0.093782124	b
0.311897634	0.286626364	b
0.151594554	0.268411495	b
0.208641564	0.230226362	b
0.279615939	0.310402719	b
0.084423498	0.319282396	b
0.399549324	0.136827304	b
0.425667999	0.239049251	b
0.109049911	0.630255432	b
0.102929855	0.446152743	b
0.551085316	0.313983603	b
0.356514867	0.178396614	b
0.579201159	0.179353765	b
0.545480531	0.272730569	b
0.259861364	0.096917764	b
0.383441254	0.243298247	b
0.405415302	0.351024129	b
0.249091946	0.423059272	b
0.398789597	0.149343536	b
0.149869213	0.305675082	b
0.293535767	0.133960638	b
0.224986842	0.464864831	b
0.240826479	0.233973445	b
0.122917552	0.406179372	b
0.301231733	0.178773911	b
0.257698819	0.537312141	b
0.446288764	0.206483371	b
0.511214849	0.156330717	b
0.373402327	0.107531816	b
0.363708989	0.324209899	b
0.453575217	0.013564367	b
0.323172397	0.308234424	b
0.263568182	0.09732156	b
0.29459071	0.338631607	b
0.412708967	0.353260156	b
0.483416817	-0.027606822	b
0.148425126	0.313998286	b
0.051021769	0.518229423	b
0.193703118	0.35612744	b
0.390385684	0.402548715	b
0.476236614	0.009138517	b
0.166515062	0.077486533	b
0.378346001	0.205554127	b
0.519325984	0.352901733	b
-0.077252668	0.325973024	b
0.27195542	0.031010063	b
0.027254987	0.289394991	b
0.437437673	-0.027210937	b
0.02837064	0.166304765	b
0.280505393	0.022916023	b
0.316158641	0.423973591	b
0.210237556	0.384357431	b
0.530601146	0.287109075	b
0.182031568	0.292354741	b
0.272113433	0.437262474	b
0.300735977	0.188023897	b
0.166974207	0.18064138	b
0.418146305	0.145521656	b
0.504825239	0.154106314	b
0.106527356	0.500370591	b
0.255029497	0.430592319	b
0.607348514	0.184680121	b
0.231553652	0.403086636	b
0.287511011	0.219412906	b
0.200852107	0.272097495	b
0.226547849	0.244596483	b
0.38056991	0.434089493	b
0.011878373	0.352803074	b
0.183173455	0.255322403	b
0.455356509	0.367957232	b
0.226420389	0.075341621	b
0.519215428	0.072764703	b
0.332301375	-0.011058516	b
0.376306021	0.18846077	b
0.145829529	0.368253163	b
0.49375754	0.376063674	b
0.428169526	0.054583036	b
0.529391969	0.074698658	b
0.40982616	0.280322788	b
0.612354746	0.120926664	b
0.221568084	0.273458368	b
0.427545649	0.106200846	b
0.31010779	0.301510248	b
0.462109537	0.35795556	b
0.254288145	0.37430808	b
0.15979955	0.257640193	b
0.18236212	0.29852096	b
0.28594226	0.338773678	b
0.552541865	-0.016858031	b
-0.00409046	0.399012387	b
0.268284924	0.26790334	b
0.060484031	0.277592649	b
0.545097739	0.218461339	b
0.316374077	0.029411804	b
0.159022649	0.531382417	b
0.44776008	0.284865402	b
0.138634894	0.395550274	b
0.178303979	0.306720386	b
0.221552636	0.396534895	b
0.239374886	0.462386877	b
0.292748806	0.41443264	b
0.242506812	0.232690286	b
0.300563713	0.214325496	b
0.352550448	0.351581175	b
0.234494302	0.247006083	b
0.185994378	0.269914887	b
0.409680307	0.212370722	b
0.16391995	0.026130185	b
0.417284343	0.200022118	b
0.169756191	0.104358886	b
0.354398935	0.227524046	b
0.38887006	0.042378087	b
0.344788486	0.246053805	b
0.232808591	0.445516712	b
0.193145216	0.271352787	b
0.430800164	0.263193765	b
0.323691216	0.35687292	b
0.330837091	0.256040145	b
0.36773709	-0.088857683	b
0.530750561	0.327389964	b
0.186694048	0.438187113	b
0.089596372	0.33842391	b
0.458275145	0.324647633	b
0.432192982	0.394261493	b
0.437808065	0.389265557	b
0.208830936	0.010096493	b
0.183803076	-0.09008397	b
0.155682547	0.537563127	b
0.071926861	0.572783083	b
0.466073956	0.398618252	b
0.408213991	0.254483065	b
0.364435618	-0.123841713	b
0.614281743	0.283302172	b
0.32691715	0.468066389	b
-0.047151673	0.214579449	b
0.161895892	0.123705078	b
0.109537926	0.18950591	b
0.334209119	0.413960488	b
0.17675385	0.43019999	b
0.210462653	0.415336683	b
0.304266409	0.22028721	b
-0.031121068	0.228014456	b
0.552527788	0.224902508	b
0.06395371	0.045543235	b
0.07353571	0.252143534	b
-0.063149684	0.351389125	b
0.539642761	0.279986737	b
0.665453703	0.203720086	b
0.250981585	0.069569958	b
0.392679888	0.090261998	b
0.431409216	0.288456378	b
-0.394572192	0.755243715	a
-0.327960793	0.546240228	a
-0.116775286	0.483404773	a
-0.110201988	0.55340223	a
-0.109742769	0.696514698	a
-0.160538577	0.579525838	a
-0.358374262	0.807265743	a
-0.687328305	0.807033124	a
-0.33583652	0.392482381	a
-0.321604223	0.591913273	a
-0.561938441	0.907495412	a
-0.091546228	0.562483354	a
-0.244433911	0.451367292	a
-0.429608736	0.644152661	a
-0.39288546	0.550604753	a
-0.519966218	0.940830736	a
-0.436484641	0.520039359	a
-0.090462865	0.52225159	a
-0.418391404	1.011277424	a
-0.405807798	0.738999068	a
-0.085688384	0.847932361	a
-0.294588066	0.84601285	a
-0.210347223	0.416696729	a
-0.314549926	0.797236706	a
-0.092753982	0.693082777	a
-0.262918395	0.787474678	a
-0.418250429	0.684349895	a
-0.356533257	0.896022491	a
-0.461800168	0.782142975	a
-0.389819133	0.579880509	a
-0.149067005	0.837864969	a
-0.376621128	0.553207248	a
-0.235807559	0.642937572	a
0.003602461	0.804352974	a
-0.286855152	0.710632583	a
-0.433816383	0.568682995	a
-0.42406679	0.994872459	a
-0.270030002	0.833427152	a
-0.196569409	0.703182679	a
-0.125203354	0.844725933	a
-0.239212386	0.378268423	a
-0.255304685	0.82210536	a
-0.338351441	0.680964321	a
-0.383184405	0.839383812	a
-0.398513962	0.75028445	a
-0.295483256	0.84672223	a
-0.552989277	0.794817114	a
-0.004901838	0.608282407	a
-0.444694587	0.779042878	a
-0.029384352	0.614072912	a
0.122195503	0.784475027	a
-0.338928122	0.78972599	a
-0.295015658	0.840559001	a
-0.186584991	0.560614872	a
-0.430785693	0.645617846	a
-0.099297566	0.894434898	a
-0.10263067	0.675938267	a
-0.009264193	1.012595196	a
-0.560973647	0.807423104	a
-0.563297476	0.646381268	a
-0.107464304	0.615869773	a
-0.105100716	0.868085863	a
-0.292902091	0.620924549	a
-0.548222187	0.726739882	a
-0.362473095	0.683245848	a
-0.261216307	0.699646352	a
-0.522717054	0.636324411	a
-0.272149948	1.009788333	a
-0.406753361	0.85897587	a
-0.058505372	0.722037722	a
-0.286284031	0.564831018	a
-0.145641743	0.527786275	a
-0.254951568	0.909735133	a
-0.200910922	0.911648155	a
-0.397769966	0.39811728	a
-0.473894736	0.682466158	a
-0.231129177	0.491139768	a
-0.547436085	0.779495789	a
-0.268776826	0.676814477	a
-0.231075189	0.453157246	a
-0.180889587	0.88046241	a
-0.326237906	0.599734095	a
-0.294967226	0.707617098	a
-0.252657163	0.575832499	a
-0.441714737	0.64925839	a
-0.080950672	0.608362742	a
-0.250929687	0.807765177	a
-0.434336942	0.859634714	a
-0.256056671	0.465280126	a
-0.233531508	0.536107452	a
-0.39938987	0.961981117	a
-0.166252171	0.578022234	a
-0.383257048	0.918196737	a
-0.246208261	0.728269018	a
-0.112873567	0.825689335	a
-0.096666032	0.707306804	a
-0.457949369	0.704015342	a
-0.073434667	0.722783609	a
-0.255003562	0.504258034	a
-0.409375468	0.526062925	a
-0.363348126	0.881713044	a
-0.257217769	0.607597755	a
-0.3493313	0.703112332	a
-0.404171363	0.737139545	a
-0.151880213	0.492886	a
-0.546143281	0.835222198	a
-0.229962943	0.611218821	a
-0.246561278	0.550748181	a
-0.175983074	0.659236133	a
-0.392635644	0.396901704	a
-0.160444346	0.85698944	a
-0.341235994	0.536421185	a
-0.333233675	0.558945553	a
-0.394217634	1.084965709	a
-0.27422603	0.677337101	a
-0.403972304	0.705580257	a
-0.17711092	1.174990894	a
-0.044038573	0.753839485	a
-0.387046408	0.654499407	a
-0.278389636	0.349432166	a
-0.351703587	0.730361507	a
-0.590368203	0.698331693	a
-0.281959049	0.469288157	a
-0.306929899	0.574182522	a
-0.37418884	0.819242381	a
-0.56444838	0.729602705	a
0.040323664	0.779572618	a
-0.462188702	0.998868915	a
-0.447915766	0.843500207	a
-0.11250922	0.611900551	a
-0.131149777	0.948975611	a
-0.403054671	0.786868546	a
0.09064759	0.654317764	a
0.008848708	0.652933806	a
-0.358620932	0.936462477	a
-0.217001799	0.7966238	a
-0.47984242	0.788087594	a
-0.562606783	0.754763105	a
-0.588843824	0.64821463	a
-0.075132059	0.68570299	a
-0.19683087	0.71411282	a
-0.392905106	0.821041597	a
-0.301481674	0.552313534	a
-0.181585205	0.65998877	a
-0.114373131	0.736877415	a
-0.266807581	0.545085006	a
-0.475109818	0.947483833	a
-0.331936585	0.44020952	a
-0.557037972	0.778719573	a
-0.029348731	0.829601881	a
-0.193240214	0.574512048	a
-0.383376526	0.624385592	a
-0.035071125	0.812800625	a
-0.060506093	0.772166835	a
-0.283272444	0.798839816	a
-0.160710931	0.530042141	a
-0.210362275	0.56744685	a
-0.520613526	0.837372559	a
-0.263870495	0.687937002	a
-0.060226406	0.688228649	a
0.094837102	0.750572909	a
-0.429473669	0.65471794	a
-0.325250467	0.791105596	a
-0.326848641	0.82355328	a
-0.537630937	0.827068887	a
-0.589458171	0.897096209	a
-0.255109811	0.737443245	a
-0.350722503	0.739648314	a
-0.111745167	0.705987527	a
-0.213435551	0.466547665	a
-0.272518877	0.683481004	a
-0.440414101	0.974317798	a
-0.286914561	0.619578181	a
-0.22120004	0.987888085	a
-0.30336279	0.576264653	a
-0.363110834	0.661562448	a
-0.211246704	0.813171823	a
-0.32182833	0.62435751	a
-0.222052903	0.686080299	a
-0.212793549	0.77469347	a
0.00846387	0.614591369	a
-0.162703081	0.930991126	a
-0.20569342	0.644919563	a
-0.47373795	0.506318972	a
-0.378486601	0.778361218	a
-0.229442899	0.594732866	a
-0.321296905	0.828610911	a
-0.400332594	0.688297191	a
-0.312050685	0.61849475	a
-0.348565665	0.612606769	a
-0.039349153	0.959790721	a
-0.273914659	0.599403497	a
-0.098831839	0.854519409	a
-0.413758325	0.696448995	a
-0.383124103	0.672367628	a
-0.287690535	0.883301183	a
-0.166431846	0.897151624	a
-0.561271474	1.067278573	a
-0.332175204	0.501477407	a
-0.474805835	0.711218005	a
-0.116004389	0.70836399	a
-0.477937453	0.702949001	a
-0.126810442	0.971409951	a
-0.293523863	0.856486819	a
-0.129615545	0.891819146	a
-0.156822576	0.457687275	a
-0.108242313	0.644814421	a
-0.138108021	0.612928438	a
-0.458093963	0.571370985	a
-0.426175577	0.461765467	a
-0.310680953	0.544905689	a
-0.180247439	0.876336671	a
-0.315992257	0.736172703	a
-0.217870537	0.390856979	a
-0.185456072	0.702294953	a
-0.296142711	0.648026589	a
0.077064746	0.797884087	a
0.0340245	0.788213418	a
-0.448939545	0.650603998	a
-0.439519067	0.946446539	a
-0.471452461	0.708540945	a
-0.263821096	0.56577811	a
-0.334698783	0.63831366	a
-0.394630195	0.732544473	a
0.043828297	0.782970773	a
-0.676333519	1.064998541	a
0.073254562	0.639405607	a
-0.358305948	0.638878595	a
0.479141353	0.769272264	a
0.289824646	0.645297701	a
0.735249202	0.833027044	a
0.518581462	0.38636275	a
0.413137889	0.854044549	a
0.465359263	0.854392557	a
0.549911988	0.472172493	a
0.348309276	0.680024754	a
0.338644108	1.028370469	a
0.350961307	0.686427652	a
0.764373743	0.615571296	a
0.161322119	0.950855699	a
0.090257414	0.846995122	a
0.414756998	0.893306725	a
0.679361421	0.659759084	a
0.745924055	0.706345767	a
0.63087604	0.710028594	a
0.366370214	0.772543364	a
0.314611449	0.755070836	a
0.075247977	0.621422345	a
0.640285978	0.804268545	a
0.489768059	0.684198041	a
0.636928363	0.603842916	a
0.224908918	0.840917922	a
0.499573139	0.679632119	a
0.627052189	0.808688697	a
-0.032261912	0.655726651	a
0.151882522	0.966544141	a
0.520257017	0.762965338	a
0.371298202	0.76138994	a
0.497766489	0.76907636	a
0.516131854	0.412661585	a
0.522760611	0.520845425	a
0.340849813	0.766677739	a
0.391675543	0.48977392	a
0.420184227	0.768544337	a
0.583149627	0.871728559	a
0.446358722	0.869775036	a
0.407626346	1.016274588	a
0.340883764	0.582414682	a
0.46155003	0.728402685	a
0.226804848	0.997357208	a
0.275762111	0.773039119	a
0.636786149	0.52115393	a
0.816098957	0.643244361	a
0.544820787	0.902598154	a
0.454637082	0.627059827	a
0.416886517	0.498139441	a
0.158972903	0.877325952	a
0.436713777	0.582375556	a
0.46535934	0.61910853	a
0.599207277	0.605698565	a
0.346901746	0.776639489	a
0.694263789	0.550710864	a
1.000277812	0.669240364	a
0.463002935	0.972725613	a
0.503660224	0.451743317	a
0.60941901	0.560098	a
0.352923549	0.639530833	a
0.275593847	0.624510853	a
0.310310776	0.757815199	a
0.200769573	1.068014129	a
0.393611386	0.489922085	a
0.150904334	0.874953285	a
0.29328418	0.564537846	a
0.425437016	0.605205704	a
0.359648477	0.984800311	a
0.550057275	0.953322346	a
0.369377777	0.717383758	a
0.665201554	0.609337149	a
0.483823544	0.776401643	a
0.60365412	0.439204275	a
0.361992913	0.607744455	a
0.389662454	0.697573566	a
0.459978544	0.421990201	a
0.662029374	0.545080251	a
0.565587013	0.766374185	a
0.770581129	0.678276952	a
0.517729293	0.709447233	a
0.666759179	0.738395921	a
0.507357601	0.504291821	a
0.074897782	0.726624656	a
0.570998498	0.905961669	a
0.463600872	0.831022543	a
0.204728441	0.915150466	a
0.55169527	0.877530083	a
0.375064997	0.706265086	a
0.548113044	0.683542273	a
0.436411367	0.523946916	a
0.427636052	0.726640752	a
0.551129128	1.041844415	a
0.62718752	0.85779647	a
0.759430378	0.897903714	a
0.382357212	0.485587245	a
0.216206061	0.886147391	a
0.466619974	0.649300564	a
0.385966401	0.649098802	a
0.483552867	0.519368234	a
0.541125439	0.64104895	a
0.707584972	1.048980926	a
0.163559795	0.768820434	a
0.388929309	0.980538827	a
0.290938989	0.85841666	a
0.671326658	0.887569891	a
0.419646183	0.833301601	a
0.2975763	0.815635781	a
0.364636103	0.552039161	a
0.274956333	0.622947292	a
0.503582267	0.462402974	a
0.488205349	0.928912516	a
0.54192882	0.592238748	a
0.491663362	0.919029482	a
0.340546986	0.610581184	a
0.087362845	0.722352081	a
0.426834451	0.697519317	a
0.393952243	0.701709243	a
0.341212359	0.487823226	a
0.443882109	0.515215865	a
0.325421774	0.565006133	a
0.339954219	0.500219969	a
0.757953402	0.64611363	a
0.394924171	0.795156547	a
0.581373272	0.769434777	a
0.469451043	0.686613394	a
0.180074959	0.91790351	a
0.314960733	0.919406796	a
0.781475499	1.074871466	a
0.261043992	0.883671133	a
0.23637187	0.975832107	a
0.64632377	0.522312176	a
0.518347874	0.876936157	a
0.089471338	0.658664051	a
0.550195316	0.737298487	a
0.498070451	0.90262072	a
0.280602842	0.603132684	a
0.431834416	0.533887741	a
0.267799611	0.603699345	a
0.507750995	0.826989974	a
-0.064478127	0.834070122	a
0.342112413	0.661643764	a
0.332313982	0.509083774	a
0.665012582	0.878512787	a
0.361027556	0.645111929	a
0.382910589	0.749228951	a
0.571981147	0.794214002	a
0.33187267	0.57036793	a
0.536918322	0.898472992	a
0.455083777	0.551831167	a
0.410716663	0.798924771	a
0.474594596	0.889946347	a
0.413672127	0.867650039	a
0.682171442	0.972182362	a
0.425353451	0.53531635	a
0.26227742	0.637457666	a
0.007860344	0.806598462	a
0.38099959	0.653580787	a
0.53843728	0.90799736	a
0.180415465	0.914334885	a
0.829663295	0.697894513	a
0.307664951	1.074702414	a
0.275375404	0.806554305	a
0.476493007	0.858473259	a
0.416984789	0.452953422	a
0.564497576	0.915314697	a
0.502763522	0.712129784	a
0.684760671	0.892746414	a
0.168075136	0.794230658	a
0.129722603	0.69711045	a
0.285983065	0.796121883	a
0.593896992	0.530407106	a
0.097239329	0.681159777	a
0.210574775	0.792652629	a
0.35883679	0.671400853	a
0.540587182	0.774780451	a
0.448304389	0.663333083	a
0.300130047	0.934825869	a
0.15251107	0.851596486	a
0.495317475	0.631046756	a
0.500846416	0.689706961	a
0.072423805	0.678667079	a
0.710308164	0.777809751	a
0.750642087	0.82803727	a
0.559868855	0.783081248	a
0.400801648	0.786167018	a
0.356480531	0.911823818	a
0.844132265	0.561509712	a
0.205997206	0.785369909	a
0.461052514	0.615763585	a
0.426337951	0.777438407	a
0.118613656	0.832647177	a
0.44442848	0.747145725	a
0.278467451	0.75594387	a
0.338924385	0.73941888	a
0.329683958	0.704522943	a
0.427674817	0.962589298	a
0.526486063	0.856427139	a
0.32416998	0.808410845	a
0.664857776	0.773954077	a
0.327675416	0.608013752	a
0.762040971	0.573218465	a
0.418514564	1.044157214	a
0.232314519	0.819642835	a

==> RipleyTraining.dat <==
x     y      label
0.05100797	0.16086164	b
-0.74807425	0.08904024	b
-0.77293371	0.26317168	b
0.2183736	0.12706142	b
0.37268336	0.496562	b
-0.62931544	0.63202159	b
-0.43307167	0.14479166	b
-0.8415197	-0.19131316	b
0.47525648	0.22483671	b
0.32082976	0.32721288	b
0.32061253	0.33407547	b
-0.89077472	0.41168783	b
0.17850119	0.44691359	b
0.31558002	0.38853383	b
0.55777224	0.47272748	b
0.03191877	0.01222964	b
0.25090585	0.30716705	b
0.23571547	0.22493837	b
-0.07236203	0.33376524	b
0.50440241	0.08054579	b
-0.63223351	0.44552458	b
-0.76784656	0.23614689	b
-0.70017557	0.21038848	b
-0.64713491	0.15921366	b
-0.76739248	0.09259038	b
-0.51788734	0.03288107	b
0.17516644	0.34534871	b
-0.6803119	0.47612156	b
0.01595199	0.32167526	b
-0.71481078	0.51421443	b
0.07837946	0.32284981	b
-0.80872251	0.47036593	b
-0.84211234	0.09294232	b
-0.98591577	0.48309267	b
0.29104081	0.34275967	b
0.24321541	0.51488295	b
-0.60104419	0.05060116	b
-1.24652451	0.45923165	b
-0.82769016	0.3618746	b
-0.62117301	-0.10912158	b
-0.70584105	0.65907662	b
0.06718867	0.6057485	b
0.30505147	0.47417973	b
0.60788138	0.39361588	b
-0.78937483	0.17591675	b
-0.53123209	0.42652809	b
0.25202071	0.17029707	b
-0.57880357	0.26553665	b
-0.83176749	0.54447377	b
-0.69859164	0.38566851	b
-0.73642607	0.11857527	b
-0.93496195	0.11370707	b
0.43959309	0.41430638	b
-0.54690854	0.24956276	b
-0.0840555	0.36521058	b
0.32211458	0.69087105	b
0.10764739	0.57946932	b
-0.7186403	0.25645757	b
-0.87877752	0.45064757	b
-0.69846046	0.9505387	b
0.39757434	0.11810207	b
-0.50451354	0.57196376	b
0.25023622	0.39783889	b
0.61709156	0.10185808	b
0.3183286	0.08790562	b
-0.57453363	0.18624195	b
0.09761865	0.55176786	b
0.48449339	0.35372973	b
0.52400684	0.46616851	b
-0.78138463	-0.07534713	b
-0.49704591	0.59948077	b
-0.96984525	0.46624927	b
0.43541407	0.12192386	b
-0.67942462	0.30753942	b
-0.62529036	0.07099046	b
-0.02318116	0.40442601	b
0.23200141	0.71066846	b
0.09384354	0.46674396	b
0.14234301	0.17898711	b
-0.61686357	0.25507763	b
0.23636288	0.51543839	b
0.38914177	0.40429568	b
-0.95178678	-0.03772239	b
0.24087822	0.7194889	b
0.12446266	0.45178849	b
-0.6056643	0.26906478	b
-0.71397188	0.3087178	b
0.31008428	0.34675335	b
0.18018786	0.46204643	b
-0.42663885	0.64723225	b
0.0614323	0.3249115	b
0.07736952	0.32183287	b
0.4281497	0.13445957	b
-0.80250753	0.66878999	b
0.40142623	0.42516398	b
0.37084776	0.26407123	b
-0.80774748	0.41485899	b
0.50163585	0.23934856	b
0.58238323	0.22842741	b
-0.591361	0.30230321	b
-0.87037236	0.26941446	b
-0.72086765	0.19676678	b
0.27778443	0.21792253	b
0.33240813	0.27349865	b
-0.14092068	0.39247351	b
-0.59759518	0.14790267	b
-0.85581534	0.14513961	b
-0.88912232	0.26896001	b
0.2134568	0.43611756	b
-0.53467949	0.57901229	b
0.31686848	0.39705856	b
-0.68121733	0.0420984	b
-0.97586127	0.45964811	b
0.41457183	0.2714123	b
0.32751292	0.36780137	b
-0.93209192	0.09362034	b
0.58395341	0.47147282	b
-0.44437309	0.23010142	b
0.29109441	0.19365556	b
-0.51080722	0.41496003	b
-0.96597511	0.17931052	b
0.18741315	0.29747132	b
0.17965417	0.45175449	b
-0.72689602	0.35728387	b
-0.54339877	0.41012013	b
-0.59823393	0.98701425	a
-0.20194736	0.6210168	a
0.47146103	0.48221146	a
-0.09821987	0.58755577	a
-0.35657658	0.63709705	a
0.63881392	0.42112135	a
0.62980614	0.28146085	a
-0.46223286	0.61661031	a
-0.07331555	0.55821736	a
-0.55405533	0.51253129	a
-0.43761773	0.87811781	a
-0.22237814	0.88850773	a
0.09346162	0.67310494	a
0.53174745	0.5437265	a
0.40207539	0.51638462	a
0.47555171	0.65056336	a
-0.23383266	0.6364258	a
-0.31579316	0.7503134	a
-0.4735172	0.63854125	a
0.59239464	0.89256953	a
-0.22605324	0.79789454	a
-0.43995011	0.52099256	a
-0.54645044	0.74577198	a
0.46404306	0.51065152	a
-0.15194296	0.81218439	a
0.48536395	0.82018093	a
0.34725649	0.70813773	a
0.43897015	0.62817158	a
-0.21415914	0.64363951	a
0.57380231	0.63713466	a
0.38717361	0.58578395	a
0.32038322	0.53529127	a
-0.20781491	0.65132467	a
-0.18651283	0.81754816	a
0.24752692	0.39081936	a
0.66049881	0.89919213	a
-0.28658801	0.73375946	a
-0.3258808	0.39865509	a
-0.25204565	0.67358326	a
0.37259022	0.49785904	a
-0.29096564	1.0437206	a
-0.30469807	0.86858292	a
-0.21389978	1.09317811	a
-0.36830015	0.75639546	a
-0.46928218	0.88775091	a
0.39350146	0.77975197	a
-0.45639966	0.80523454	a
0.51128242	0.76606136	a
0.22550468	0.46451215	a
0.01462984	0.40190926	a
-0.19172785	0.80943313	a
0.38323479	0.75601744	a
0.49791612	0.61334375	a
0.3533523	0.77324337	a
-0.34722575	0.70177856	a
0.58380468	0.76357539	a
-0.13727764	0.71246351	a
0.38827268	0.44977123	a
-0.53172709	0.61934293	a
-0.11684624	0.8785121	a
0.54335864	0.41174865	a
-0.45399302	0.66512988	a
-0.219132	0.83484947	a
0.30485742	0.9802876	a
0.65676798	0.75766017	a
0.61420447	0.75039019	a
-0.45809964	0.77968606	a
-0.21617465	0.88626305	a
-0.26016108	0.81008591	a
0.31884531	0.84517725	a
-0.23727415	0.80178784	a
0.58310323	0.77709806	a
0.02841337	0.7579262	a
-0.41840136	0.6804144	a
0.6741288	0.60245461	a
-0.25278281	0.70526103	a
0.51609843	0.6209239	a
0.20392294	0.91641482	a
-0.17207124	1.00884096	a
0.27274507	0.29346977	a
0.07634798	0.56222204	a
-0.36653499	0.64831007	a
0.44290673	0.80087721	a
-0.19976385	0.54295162	a
-0.54075738	0.65293033	a
-0.07060266	1.00296912	a
0.50715054	0.35045758	a
-0.06048611	0.62982713	a
0.21532928	0.60260249	a
0.46809108	0.87182416	a
-0.29888511	0.73669866	a
0.8612962	0.4728933	a
0.70120877	0.74572893	a
-0.11342797	0.60067099	a
0.31234354	0.90756345	a
-0.12172541	0.84112851	a
0.36867857	0.37052586	a
0.57311489	0.4094974	a
-0.25841225	0.67192335	a
0.30937186	0.50823318	a
0.43319338	0.77016967	a
-0.30448035	0.57820106	a
0.44276338	0.58023403	a
-0.19442057	0.89876808	a
-0.06105237	0.74184946	a
0.07619347	0.35386246	a
0.85826993	0.95819523	a
0.370392	0.72342401	a
0.51481515	0.76203996	a
0.43127521	0.54259166	a
0.42286091	0.65242185	a
0.29815001	0.93453682	a
0.37128253	0.70089181	a
-0.51528729	0.7647349	a
0.38525783	0.65528189	a
-0.34825368	0.50529981	a
0.68510504	0.7806744	a
-0.36528923	0.45703265	a
-0.40903577	0.74230433	a
0.43574387	0.44689789	a
0.26887846	0.4455923	a
-0.49254862	1.01443372	a
0.0761596	0.6379518	a
0.49226224	0.46876241	a
-0.40249641	0.71301084	a
